A high-rate foreground of sub-second flares from geosynchronous satellites

The Weizmann Fast Astronomical Survey Telescope (W-FAST) is a 55cm optical survey telescope with a high cadence (25Hz) monitoring of the sky over a wide field of view (~7deg^2). The high frame rate allows detection of sub-second transients over multiple images. We present a sample of ~0.1--0.3s duration flares detected in an un-targeted survey for such transients. We show that most, if not all of them, are glints of sunlight reflected off geosynchronous and graveyard orbit satellites. The flares we detect have a typical magnitude of 9--11, which translates to ~14--16th magnitude if diluted by a 30s exposure time. We estimate the rate of events brighter than ~11mag to be on the order of 30--40 events per day per deg^2, for declinations between -20 and +10^\circ, not including the declination corresponding to the geostationary belt directly above the equator, where the rate can be higher. We show that such glints are common in large area surveys (e.g., ZTF and LSST), and that some of them have a point-like appearance, confounding searches for fast transients such as Fast Radio Burst counterparts and Gamma-ray bursts. By observing in the direction of the Earth's shadow we are able to put an upper limit on the rate of fast astrophysical transients of 0.052deg^{-2}day^{-1} (95\% confidence limit) for events brighter than 11mag. We also suggest that the single image, high declination flare observed in coincidence with the GN-z11 galaxy and assumed to be a Gamma-ray burst, is also consistent with such a satellite glint.

==> abstract.txt <==
The Weizmann Fast Astronomical Survey Telescope (W-FAST) is a 55cm optical survey telescope with a high cadence (25Hz) monitoring of the sky over a wide field of view (~7deg^2). The high frame rate allows detection of sub-second transients over multiple images. We present a sample of ~0.1--0.3s duration flares detected in an un-targeted survey for such transients. We show that most, if not all of them, are glints of sunlight reflected off geosynchronous and graveyard orbit satellites. The flares we detect have a typical magnitude of 9--11, which translates to ~14--16th magnitude if diluted by a 30s exposure time. We estimate the rate of events brighter than ~11mag to be on the order of 30--40 events per day per deg^2, for declinations between -20 and +10^\circ, not including the declination corresponding to the geostationary belt directly above the equator, where the rate can be higher. We show that such glints are common in large area surveys (e.g., ZTF and LSST), and that some of them have a point-like appearance, confounding searches for fast transients such as Fast Radio Burst counterparts and Gamma-ray bursts. By observing in the direction of the Earth's shadow we are able to put an upper limit on the rate of fast astrophysical transients of 0.052deg^{-2}day^{-1} (95\% confidence limit) for events brighter than 11mag. We also suggest that the single image, high declination flare observed in coincidence with the GN-z11 galaxy and assumed to be a Gamma-ray burst, is also consistent with such a satellite glint. 
